Towards an ultra efficient kinetic scheme Part II: The high order case

In a recent paper we presented a new ultra efficient numerical method for solving kinetic equations of the Boltzmann type (G. Dimarco, R. Loubere, Towards an ultra efficient kinetic scheme. Part I: basics on the 689 BGK equation, J. Comp. Phys., (2013), http://dx.doi.org/10.1016/j.jcp.2012.10.058). The key idea, on which the method relies, is to solve the collision part on a grid and then to solve exactly the transport part by following the characteristics backward in time. On the contrary to classical semi-Lagrangian methods one does not need to reconstruct the distribution function at each time step. This allows to tremendously reduce the computational cost and to perform efficient numerical simulations of kinetic equations up to the six dimensional case without parallelization. However, the main drawback of the method developed was the loss of spatial accuracy close to the fluid limit. In the present work, we modify the scheme in such a way that it is able to preserve the high order spatial accuracy for extremely rarefied and fluid regimes. In particular, in the fluid limit, the method automatically degenerates into a high order method for the compressible Euler equations. Numerical examples are presented which validate the method, show the higher accuracy with respect to the previous approach and measure its efficiency with respect to well known schemes (Direct Simulation Monte Carlo, Finite Volume, MUSCL, WENO).

==> figure/DATA/table.txt <==
#MOVING VORTEX --- phi=0 FV SCHEME – dt/2									
25	1.26E-002			1.27E-003			2.80E-001		
50	8.36E-003	1.50	0.59	6.03E-004	2.10	1.07	2.09E-001	1.34	0.42
100	5.09E-003	1.64	0.72	2.22E-004	2.72	1.44	1.24E-001	1.68	0.75
200	2.89E-003	1.76	0.81	6.85E-005	3.23	1.69	6.44E-002	1.93	0.95
300	2.03E-003	1.43	0.88	3.29E-005	2.08	1.81	4.27E-002	1.51	1.01
400	1.56E-003	1.85	0.91	1.92E-005	3.56	1.86	3.17E-002	2.03	1.03	

#MOVING VORTEX --- phi=1 UNLIMITED SCHEME HOFKS – dt/2									
25	6.36E-003			2.75E-004			1.16E-001		
50	2.12E-003	3.01	1.59	2.84E-005	9.67	3.27	3.77E-002	3.07	1.62
100	5.68E-004	3.73	1.90	2.05E-006	13.86	3.79	1.10E-002	3.43	1.78
200	1.49E-004	3.81	1.93	1.45E-007	14.19	3.83	3.07E-003	3.57	1.84
300	7.08E-005	2.10	1.83	3.35E-008	4.31	3.60	1.55E-003	1.98	1.69
400	4.36E-005	3.42	1.69	1.28E-008	11.26	3.34	9.85E-004	3.12	1.57

#MOVING VORTEX --- LIMITED SCHEME HOFKS – dt/2									
25	4.64E-003			1.42E-004			9.21E-002		
50	2.08E-003	2.24	1.16	3.44E-005	4.14	2.05	5.60E-002	1.65	0.72
100	6.40E-004	3.24	1.70	4.44E-006	7.75	2.95	2.85E-002	1.96	0.97
200	1.64E-004	3.92	1.97	3.56E-007	12.45	3.64	1.00E-002	2.85	1.51
300	7.55E-005	2.17	1.91	8.27E-008	4.31	3.60	6.56E-003	1.53	1.04
400	4.52E-005	3.62	1.79	2.82E-008	12.65	3.74	4.93E-003	2.03	0.99	

